Revisiting the poverty of the stimulus: hierarchical generalization without a hierarchical bias in recurrent neural networks

Syntactic rules in natural language typically need to make reference to hierarchical sentence structure. However, the simple examples that language learners receive are often equally compatible with linear rules. Children consistently ignore these linear explanations and settle instead on the correct hierarchical one. This fact has motivated the proposal that the learner's hypothesis space is constrained to include only hierarchical rules. We examine this proposal using recurrent neural networks (RNNs), which are not constrained in such a way. We simulate the acquisition of question formation, a hierarchical transformation, in a fragment of English. We find that some RNN architectures tend to learn the hierarchical rule, suggesting that hierarchical cues within the language, combined with the implicit architectural biases inherent in certain RNNs, may be sufficient to induce hierarchical generalizations. The likelihood of acquiring the hierarchical generalization increased when the language included an additional cue to hierarchy in the form of subject-verb agreement, underscoring the role of cues to hierarchy in the learner's input.

==> overflow.txt <==
\section{General Formatting Instructions}

The entire contribution of a proceedings paper (including figures,
references, and anything else) can be no longer than six pages.

The text of the paper should be formatted in two columns with an
overall width of 7 inches (17.8 cm) and length of 9.25 inches (23.5
cm), with 0.25 inches between the columns. Leave two line spaces
between the last author listed and the text of the paper. The left
margin should be 0.75 inches and the top margin should be 1 inch.
\textbf{The right and bottom margins will depend on whether you use
  U.S. letter or A4 paper, so you must be sure to measure the width of
  the printed text.} Use 10~point Times Roman with 12~point vertical
spacing, unless otherwise specified.

The title should be in 14~point, bold, and centered. The title should
be formatted with initial caps (the first letter of content words
capitalized and the rest lower case). Each author's name should appear
on a separate line, 11~point bold, and centered, with the author's
email address in parentheses. Under each author's name list the
author's affiliation and postal address in ordinary 10~point type.

Indent the first line of each paragraph by 1/8~inch (except for the
first paragraph of a new section). Do not add extra vertical space
between paragraphs.


\section{First Level Headings}

First level headings should be in 12~point, initial caps, bold and
centered. Leave one line space above the heading and 1/4~line space
below the heading.


\subsection{Second Level Headings}

Second level headings should be 11~point, initial caps, bold, and
flush left. Leave one line space above the heading and 1/4~line
space below the heading.


\subsubsection{Third Level Headings}

Third level headings should be 10~point, initial caps, bold, and flush
left. Leave one line space above the heading, but no space after the
heading.


\section{Formalities, Footnotes, and Floats}

Use standard APA citation format. Citations within the text should
include the author's last name and year. If the authors' names are
included in the sentence, place only the year in parentheses, as in
\citeA{NewellSimon1972a}, but otherwise place the entire reference in
parentheses with the authors and year separated by a comma
\cite{NewellSimon1972a}. List multiple references alphabetically and
separate them by semicolons
\cite{ChalnickBillman1988a,NewellSimon1972a}. Use the
``et~al.'' construction only after listing all the authors to a
publication in an earlier reference and for citations with four or
more authors.


\subsection{Footnotes}

Indicate footnotes with a number\footnote{Sample of the first
footnote.} in the text. Place the footnotes in 9~point type at the
bottom of the column on which they appear. Precede the footnote block
with a horizontal rule.\footnote{Sample of the second footnote.}


\subsection{Tables}

Number tables consecutively. Place the table number and title (in
10~point) above the table with one line space above the caption and
one line space below it, as in Table~\ref{sample-table}. You may float
tables to the top or bottom of a column, or set wide tables across
both columns.

\begin{table}[!ht]
\begin{center} 
\caption{Sample table title.} 
\label{sample-table} 
\vskip 0.12in
\begin{tabular}{ll} 
\hline
Error type    &  Example \\
\hline
Take smaller        &   63 - 44 = 21 \\
Always borrow~~~~   &   96 - 42 = 34 \\
0 - N = N           &   70 - 47 = 37 \\
0 - N = 0           &   70 - 47 = 30 \\
\hline
\end{tabular} 
\end{center} 
\end{table}


\subsection{Figures}

All artwork must be very dark for purposes of reproduction and should
not be hand drawn. Number figures sequentially, placing the figure
number and caption, in 10~point, after the figure with one line space
above the caption and one line space below it, as in
Figure~\ref{sample-figure}. If necessary, leave extra white space at
the bottom of the page to avoid splitting the figure and figure
caption. You may float figures to the top or bottom of a column, or
set wide figures across both columns.

\begin{figure}[ht]
\begin{center}
\fbox{CoGNiTiVe ScIeNcE}
\end{center}
\caption{This is a figure.} 
\label{sample-figure}
\end{figure}


\section{Acknowledgments}

Place acknowledgments (including funding information) in a section at
the end of the paper.





The argument from the poverty of the stimulus for the case of question formation can be broken down into four points:




. RNNs are a type of machine learning architecture that has proven extremely successful at practical applications. Though the biases governing the learning process for RNNs are unclear, it is highly unlikely that these biases involve a preference for hierarchical structure over linear structure. If anything, RNNs seem to have a preference for linear structures, as seen by the fact that several of the innovations that have led to the greatest performance improvements on practical tasks are useful because they help RNNs overcome a sensitivity to linear recency.

that might account for the observed acquisition patterns whether language acquisition requires Here we investigate the question of whether language acquisition 


an innate predisposition toward learning hierarchical linguistic patterns. It is clear that human language learners must have some inductive bias Under this account, the source of the bias is a kind of domain-specific knowledge about the patterns likely to be present in a language. It is clear that language learners must have some sort of learning bias; as MITCHELL shows, all learning agents must have a bias if they are to learn any generalizations beyond simple memorization of the input. However, there are other possible sources of bias beyond the one indicated by the argument from the poverty of the stimulus. 



Remarkably, for a given linguistic phenomenon, all speakers of the language tend to acquire the same abstract representation even though there are For a given set of observed linguistic examples, there are always many possible generalizations that could account for those examples, so the specific choice of generalization that. Thus, an important question in language acquisition is why language learners prefer


Remarkably, although there are many possible mental representations that could explain all of the linguistic input that a language learner has encountered, all learners of a language generally seem to arrive at the same mental representations. One popular yet controversial way of accounting for this convergence is the \textit{argument from the poverty of the stimulus} (CHOMSKY), which posits that humans are born with an innate predisposition toward learning certain types of linguistic representations and that these predispositions cause the similarity in the representations learned across speakers.



This debate over the argument from the poverty of the stimulus often focuses on the case study of question formation in English using subject-auxiliary inversion\footnote{Maybe a footnote here about how there may be other constructions worthy of study here? Something like: Some authors have noted that subject-auxiliary inversion may not be the best phenomenon to use as the poster child for the argument from the poverty of the stimulus. Exploring other phenomena is a promising direction for future work.} (CHOMSKY). An example of this process is the formation of the question in \ref{ex:q1b} from the statement in \ref{ex:q1a}:


There are many possible rules that could generate \ref{ex:q1b} from \ref{ex:q1a}. Like most of the literature, we will focus on the two main competing hypotheses in \ref{ex:hyp}:



Though both of these rules correctly account for \ref{ex:q1}, they make different predictions about \ref{ex:q2}. The structure-dependent rule predicts the correct question in \ref{ex:q2a}, while the structure-independent rule predicts the incorrect question in \ref{ex:q2b}:



We, however, focus on point (\ref{ex:posc}). This point makes the implicit claim that the preference for the structure-sensitive rule must come from within the language learner, but it is also possible for this preference to be induced by properties of the language itself (PERFORS). That is, even without direct evidence in favor of \ref{ex:hypa}, perhaps a language learner could pick up on indirect cues within the language that favor a hierarchical structure for the learner's representation of the language and from these indirect cues acquire a preference for \ref{ex:hypa}.

To test this, we simulate the acquisition of the English subject-auxiliary inversion rule with artificial neural networks. Specifically, we use recurrent neural networks (RNNs), which have shown great success at learning (hierarchical? long-distance?) dependencies. The nature of the biases inherent in RNNs is poorly understood, but it is relatively clear that they are not biased in favor of hierarchical structure. Therefore, if RNNs learn the correct subject-auxiliary inversion rule, then perhaps it is the case that cues in the language, rather than biases within the learner, cause \ref{ex:hypa} to be preferred.

Past work has used RNNs to model the acquisition of linguistic phenomena. ELMAN (1990), LINZEN ET AL. ELMAN 200?: Tackled this specific question, but a couple flaws: Bigram works (Kam et al), language modeling wrong task (Frank and Mathis). So, use sequence-to-sequence model (Frank and Mathis, Botvinick and Plaut, Sutskever et al). Frank and Mathis--mixed results. So, jump off using modern architectures. 

Others have used modern architectures--Fitz and Chang. Our novel contribution is...




\section{References Instructions}

Follow the APA Publication Manual for citation format, both within the
text and in the reference list, with the following exceptions: (a) do
not cite the page numbers of any book, including chapters in edited
volumes; (b) use the same format for unpublished references as for
published ones. Alphabetize references by the surnames of the authors,
with single author entries preceding multiple author entries. Order
references by the same authors by the year of publication, with the
earliest first.

Use a first level section heading, ``{\bf References}'', as shown
below. Use a hanging indent style, with the first line of the
reference flush against the left margin and subsequent lines indented
by 1/8~inch. Below are example references for a conference paper, book
chapter, journal article, dissertation, book, technical report, and
edited volume, respectively.

\nocite{ChalnickBillman1988a}
\nocite{Feigenbaum1963a}
\nocite{Hill1983a}
\nocite{OhlssonLangley1985a}
% \nocite{Lewis1978a}
\nocite{Matlock2001}
\nocite{NewellSimon1972a}
\nocite{ShragerLangley1990a}


\begin{table}[!ht]
\begin{center} 
\caption{Average full-sentence accuracies.} 
\label{tab:fullacc} 
\vskip 0.12in
\begin{tabular}{lll} 
\hline
Architecture    &  Test set & Generalization set \\
\hline
SRN        & 0.001   & 0.000 \\
SRN + attn   & 0.942   & 0.010 \\
GRU           & 0.983   & 0.008 \\
GRU + attn          & 0.975   & 0.033 \\
LSTM  & 0.999  & 0.046  \\
LSTM + attn & 0.998 & 0.133 \\
\hline
\end{tabular} 
\end{center} 
\end{table}


\begin{table}[!ht]
\begin{center} 
\caption{Average full-sentence accuracies allowing for substitutions within lexical categories.} 
\label{tab:fullacc} 
\vskip 0.12in
\begin{tabular}{lll} 
\hline
Architecture    &  Test set & Generalization set \\
\hline
SRN       & 0.811   & 0.000 \\
SRN + attn   & 0.999   & 0.023 \\
GRU        & 0.998   & 0.022 \\
GRU + attn          & 0.993   & 0.041 \\
LSTM & 1.000  & 0.069  \\
LSTM + attn & 1.000 & 0.185 \\
\hline
\end{tabular} 
\end{center} 
\end{table}



Because we are mainly interested with syntax rather than with vocabulary recall, we also report First, \textit{exact} is the percent of sentences for which the generated output matched the correct output word-for-word. With the exception of the attent Second, \textit{inexact} is the percent of sentences for which every word in the generated output was of the  the average accuracy of each architecture on getting the output sentence exactly correct, word-for-word, on the test and generalization set. The near-perfect accuracies on the test show that all architectures succeed at learning the non-withheld patterns. The one exception is the SRN without attention. However, upon examining the output of this network, it is clear that most of its errors arise from replacing a word with another word from the same lexical class so that, for example, a sentence that should be outputted as \textit{his walrus can giggle} might instead be outputted as \textit{your raven would eat}. This is a known problem with SRNs (cite), and when we abstract away to word class all networks, including the SRNs without attention, perform very well (give numbers).

The results are much lower on the generalization set. However, note that our main motivation here is to differentiate the linear and hierarchical hypotheses presented [ABOVE]. In order to get the entire output sentence exactly correct, there are many things that the network has to do right\todotl{we should try to be a bit more specific - maybe discuss in next meeting}\todobf{Yes!  Say what can go wrong, and how we can abstract away from these things by focusing on the first auxiliary.}, so the fact that the networks are not getting these sentences exactly correct might be for uninteresting reasons. Therefore, for the generalization set, we also focus on a second metric, namely accuracy at predicting the correct auxiliary at the start of the output question. We specifically only look at sentences in the generalization set for which the auxiliary inside the relative clause and the auxiliary on the main verb are different because, in such cases, the linear and hierarchical hypotheses can be differentiated solely based on which auxiliary is the start of the question because the two hypotheses make different predictions about which auxiliary this should be. For example, consider the sentence in NUMBER:

\begin{exe}
\ex \texttt{my walrus who your seal does accept doesn't giggle . QUEST}
\end{exe}

A network that has adopted the hierarchy-based hypothesis would choose \texttt{doesn't} as the first word of the output sentence, while a network that has adopted the linear hypothesis would choose \texttt{does}. We therefore focus on such sentences because they allow us to abstract away from the rest of the sentence and focus solely on the simpler task of predicting the correct auxiliary. For the agreement language, we add the further stipulation that both auxiliaries in the sentence must agree with the main subject, so that the choice of auxiliary is most likely to be made solely based on position rather than based on the identity of the auxiliary. Table \ref{tab:firstacc} shows the average accuracies at predicting the first auxiliary.\todobf{Maybe also give results by auxiliary with appropriate agreement (in case of sentences with distinct agreement for main and RC subjects}.


First consider just the SRNs. In general, the SRNs, whether with or without attention, perform poorly at these tasks, but that might just be related to their generally poor ability at word identity. Thus, these poor results for SRNs could easily be for uninteresting reasons


is defined by its uniform position in a sentence's hierarchical structure, so an encoding that represents hierarchical structure.



Perhaps the differences in generalization behavior derive from differences in whether the network encodes hierarchical structure or linear structure when representing the sentence.

Specifically, we focus on three specific aspects of each sentence: the second word, the fourth word, and the main auxiliary. These are interesting with respect to the linearity vs. hierarchy question because all of them have different requirements in terms of what sorts of representations would be necessary to reliably identify them. For the main auxiliary, it is necessary to have a hierarchical representation because the main auxiliary does not have a consistent linear position; its position varies based on whether the subject has a modifier or not. For the fourth word, it is necessary to have a linear representation because the fourth word does not correspond to any specific component of a sentence's hierarchical structure; that is, the fourth word could be the main verb of the sentence, the determiner of a prepositional object, the determiner of the subject within an object relative clause, or the auxiliary within a relative clause. Finally, the second word could be determined either with a linear representation (because it is consistently at the linearly second position) or with a hierarchical representation (because, for our artificial grammar, the second word of a sentence is always the noun within the sentence's subject, meaning it also has a consistent hierarchical role). 

Therefore, for each of these networks, we trained a linear classifier for each of these three aspects. We used the 256-dimensional encoding of the input sentences as features for which each classifier learned weights that it would use to classify the sentence's main auxiliary (or second word, or fourth word). The results are in Figure NUMBER.

First consider just the SRNs. 

First consider the performance at the main auxiliary classification task. All networks perform well at this task. This suggests that the fact that some networks perform poorly does not derive from the fact that they do not know what the main auxiliary is but rather from the fact that they have misinterpreted the task. Now consider the fourth word and second word prediction tasks. On this task, all three architectures that showed strong preferences for the first auxiliary do an excellent job at capturing this information. However, the GRU with attention does not. This suggests that the GRU with attention 

This suggests that the good networks use attention for any information that can be captured based on linear order (even if that information can also be captured with hierarchical structure).

For each of the 1200 trained networks, we trained linear classifiers that used the elements of the encoding of the input sentence (that is, the final hidden state of the encoder, which becomes the initial hidden state of the decoder) as features to predict 


\begin{exe}
\ex \label{ex:hyp} \begin{xlist}
\ex \textbf{Structure-dependent rule:} Move the sentence's main auxiliary to the front of the sentence. \label{ex:hypa}
\ex \textbf{Structure-independent rule:} Move the sentence's first auxiliary to the front of the sentence. \label{ex:hypb}
\end{xlist}
\end{exe}


The ability to generalize is an important requirement for language acquisition, whether the agent doing the acquisition is a human or an artificial neural network. This ability allows language learners to expand beyond the finite number of examples they have encountered to create and interpret novel utterances. 
%and it is generally understood that making such generalizations requires the development of an abstract representation of language that can be used to generate new examples. 
Remarkably, even though there are many possible ways to generalize from the observed input, human language learners consistently choose certain types of generalizations over others. One example from syntax is that language learners typically settle on representations that appeal to hierarchical syntactic structures rather than linear structures. This consistency across speakers indicates that the language acquisition process must involve some bias that favors hierarchy, and an important question is determining the source of this bias.
%learn the same generalizations as each other\footnote{Maybe a footnote about some exceptions regarding individual variation in acceptability}. This consistency indicates that there must be some bias in the process of language acquisition, and an important question is determining the source of this bias.

One popular yet controversial account for this bias is the \textit{argument from the poverty of the stimulus} \cite{chomsky1980}, which posits that infants must be born with some innate knowledge specific to the domain of language, and that this domain-specific knowledge constrains the types of representations that they are likely to learn (develop?). Although it is clear that language learners must have some sort of bias---indeed, as \citeA{mitchell1980} shows, all inductive learning agents must have a bias in order to learn any generalizations beyond simple memorization of the input---it is not clear that the bias in language acquisition must be domain-specific information about language. Perhaps
%, as \citeA{perfors2011} argue, 
the patterns in language learning can be equally well explained by more general biases such as a bias toward minimum description length \todotm{good thing to cite for minimum description length?}\todobf{If I remember correctly, Perfors et al. weren't endorsing MDL, but instead had a Bayesian prior which favored shorter grammars.}. That is, perhaps hierarchical structures are favored by language learners not because they are hierarchical but rather because they afford the most concise way to describe the observed patterns. 

To investigate whether language acquisition requires a specific bias for hierarchical structure over linear structure, we use recurrent neural networks (RNNs) to model the acquisition of English subject-auxiliary inversion, the syntactic transformation used to turn a declarative statement such as (\ref{ex:q1a}) into a question such as (\ref{ex:q1b}):

\begin{exe}
\ex \label{ex:q1} \begin{xlist}
\ex My walrus \textbf{can} giggle. \label{ex:q1a}
\ex \textbf{Can} my walrus giggle? \label{ex:q1b}
\end{xlist}
\end{exe}

Although there are many other linguistic phenomena that could be used to justify the argument from the poverty of the stimulus (cite some examples--island constraints, binding theory...), we focus on subject-auxiliary inversion because it has long been the main case study around which poverty of the stimulus debates have revolved. It holds this central place in the debate because there are two (apparently equally plausible) rules that could generate (\ref{ex:q1b}) from (\ref{ex:q1a})---a rule that appeals to hierarchical sentence structure and a rule that appeals to linear order\footnote{Other rules are also possible, such as moving the last auxiliary or moving the alphabetically first auxiliary, but here we only focus on these two.}. These two rules are illustrated in Figure \ref{fig:hyps}.

\begin{figure}
\centering
\begin{subfigure}[t]{0.22\textwidth}
\centering
\includegraphics[width=\textwidth]
{structsens.pdf}
\caption{\textbf{Hierarchical rule:} Move the \underline{main verb's} auxiliary to the front of the sentence.}
\end{subfigure}%
~\quad
\begin{subfigure}[t]{0.22\textwidth}
\centering
\includegraphics[width=\textwidth]{nonstructsens.pdf}
\caption{\textbf{Linear rule:} Move the \underline{linearly first} auxiliary to the front of the sentence.}
\end{subfigure}
\caption{Two possible question formation processes.} \label{fig:hyps}
\end{figure}



Though both of these rules correctly account for (\ref{ex:q1}), they make different predictions about (\ref{ex:q2}). The structure-dependent rule predicts the correct question in (\ref{ex:q2a}), while the structure-independent rule predicts the incorrect question in (\ref{ex:q2b}):

\begin{exe}
\ex My walrus that \textbf{will} eat \textbf{can} giggle. \label{ex:q2}
\ex \begin{xlist}
\ex \textbf{Can} my walrus that \textbf{will} eat \underline{\hspace{0.5cm}} giggle? \todotm{Yea or nay on having underscores to indicate traces?} \todobf{Fine with me}\label{ex:q2a}
\ex \makebox[0pt][r]{$^*$}\textbf{Will} my walrus that \underline{\hspace{0.5cm}} eat \textbf{can} giggle? \label{ex:q2b}
\end{xlist}
\end{exe}

\citeA{chomsky1975} argues that, although examples such as this one would disambiguate the two hypotheses, many children never encounter any such examples during language acquisition and that, in the absence of disambiguating examples, they must instead be drawing on an innate preference for hierarchical structure to choose (\ref{ex:hypa}) over (\ref{ex:hypb}). We use artificial neural networks to model the acquisition of this process because, although it is unclear exactly what the biases are that govern the learning process for RNNs, it is almost certain that these biases do not involve a preference for hierarchical structures over linear structures. \todobf{Maybe better to talk about lack of domain specificity of bias, or at least in addition to obscurity of the nature of the bias. It's not obvious that RNNs have a linearity bias -- that's a result, maybe from previous work, but also from ours.} In fact, if anything, RNNs appear to have a bias toward linear structures, as seen by the fact that many of the modifications that bring the greatest increases in performance for applied uses of RNNs (such as attention or long short-term memory)  work because they help overcome the RNNs' sensitivity to linear recency. 


Below we first give an overview of past work on these issues. We then describe our implementation of the subject-auxiliary inversion learning task and the RNN architecture we use to model it. Finally we discuss both the behavioral results and analyses of the inner workings of the trained networks. Overall, we find that...

Here are some examples of inputs and outputs:

\begin{exe}
\ex \begin{xlist}
\ex \textit{Input:} 

\texttt{my walrus can giggle . IDENT}
\ex \textit{Output:} 

\texttt{my walrus can giggle . IDENT}
\end{xlist}
\ex \begin{xlist}
\ex \textit{Input:} 

\texttt{my walrus can giggle . QUEST}
\ex \textit{Output:} 

\texttt{can my walrus giggle ? QUEST}
\end{xlist}
\end{exe}


\begin{table}[!ht]
\begin{center} 
\caption{Training-testing split.} 
\label{sample-table} 
\vskip 0.12in
\begin{tabular} {c | c | c} \hline
& \texttt{IDENT} & \texttt{QUEST} \\ \hline
No RC & Seen & Seen \\  \hline
RC on object & Seen & Seen \\ \hline
RC on subject & Seen & Held-out \\ \hline
\end{tabular}
\end{center}
\end{table}





\begin{exe}
\ex Without a relative clause: \texttt{my walrus can accept your yak .}
\begin{xlist}
\ex \texttt{my walrus can accept your yak .}
\ex \texttt{can my walrus accept your yak ?}
\end{xlist}
\ex Relative clause on direct object: \texttt{my walrus can accept your yak who will smile .}
\begin{xlist}
\ex \texttt{my walrus can accept your yak who will smile .}
\ex \texttt{can my walrus accept your yak who will smile ?}
\end{xlist}
\ex Relative clause on subject (\textbf{critical case}): \texttt{my walrus who will smile  can accept your yak .}
\begin{xlist}
\ex \texttt{my walrus who will smile  can accept your yak .}
\ex \texttt{can my walrus who will smile  accept your yak ?}
\end{xlist}
\end{exe}


\begin{table}[!ht]
\begin{center} 
\caption{Average accuracy at predicting the initial auxiliary of a question. Each value in this table is averaged over 100 networks trained under the given settings.} 
\label{tab:firstacc} 
\vskip 0.12in
\begin{tabular}{llll} 
\hline
Architecture    &  No agreement & Agreement (all) & Agreement (agr) \\
\hline
SRN        & 0.273   & 0.432  & 0.430 \\
SRN + attn   & 0.277   & 0.403 & 0.435 \\
GRU          & 0.002   & 0.076  & 0.003 \\
GRU + attn          & 0.675  & 0.754 & 0.770 \\
LSTM  & 0.006  & 0.229 & 0.011 \\
LSTM + attn & 0.060  & 0.330 & 0.138 \\
\hline
\end{tabular} 
\end{center} 
\end{table}

\begin{figure*}
\centering
\includegraphics[width=\textwidth]{facets2.eps}
\caption{Linear classifier results. Dotted lines indicate chance baselines.}
\end{figure*}

\begin{figure*}
\centering
\includegraphics[width=\textwidth]{facets3.eps}
\caption{Linear classifier results. Dotted lines indicate chance baselines.}
\end{figure*}

\begin{figure*}
\centering
\includegraphics[width=\textwidth]{facets4.eps}
\caption{Linear classifier results. Dotted lines indicate chance baselines.}
\end{figure*}


\begin{figure*}
\centering
\includegraphics[width=\textwidth]{tripleplot.jpeg}
\caption{Linear classifier results. Dotted lines indicate chance baselines.}
\end{figure*}


\section{Previous work}

The argument from the poverty of the stimulus as it applies to English question formation can be broken down into four points:

\begin{exe}
\ex \textbf{The Argument from the Poverty of the Stimulus:} \label{ex:pos}
\begin{xlist}
\ex Children reliably learn the hierarchical generalization in (\ref{ex:hypa}) .\label{ex:posa}
\ex During acquisition, children do not encounter any examples that would disambiguate (\ref{ex:hypa}) from (\ref{ex:hypb}).  \label{ex:posb}
\ex Without such examples, it is impossible to reliably learn that (\ref{ex:hypa}) is the correct generalization. \label{ex:posc}
\ex Therefore, children must be born with a bias toward hierarchical structure in language that biases them toward choosing (\ref{ex:hypa}) over (\ref{ex:hypb}). \label{ex:posd}
\end{xlist}
\end{exe}

Point (\ref{ex:posa}) is uncontroversial, and point (\ref{ex:posd}) follows logically from the preceding points, but the other two points have been hotly debated. Some have debated point (\ref{ex:posb}): For example, \citeA{pullum2002} found some relevant disambiguating examples in naturally occurring corpora as evidence that the stimulus might not actually be impoverished, but \citeA{legate2002} pushed back on this by arguing that the small quantity of relevant examples found by \citeA{pullum2002} would provide insufficient signal for hypothesis (\ref{ex:hypa}) to reliably win out in all speakers. 

By contrast, our work focuses on point (\ref{ex:posc}), which has also been the focus of much past work that has argued that, even in the absence of examples that would disambiguate the two hypotheses, there may be other aspects of the learning process that favor (\ref{ex:hypa}) over (\ref{ex:hypb}). For example, \citeA{fitz2017} show that a neural system  with two pathways, one for representing sentence meaning and one for representing sentence form, can successfully learn the subject-auxiliary inversion pattern, suggesting that the semantic function of language might be an alternative source of the preference for hierarchical structure. \citeA{perfors2011} showed that a Bayesian learner that is not exposed to any direct evidence for rule (\ref{ex:hypb}) will still nevertheless learn rule (\ref{ex:hypb}), which they use to argue that, given that subject-auxiliary inversion is being learned in the context of an entire language containing many linguistic processes, there are aspects of this complete language that a learner can draw upon to correctly learn subject-auxiliary inversion.\todobf{Perfors et al.'s learner doesn't learn any rule for question formation. Instead, it learns a CFG (as opposed to a right linear grammar), which can generate both declaratives and interrogatives. So, in their domain there isn't even the question of learning a mapping from one sentence type to another, which was the crux of the issue. At the same time, I might be convinced that there is still something interesting here, since they do go from general facts about the language which favor a hierarchical analysis to a generalization about the form of interrogatives.}

While \citeA{perfors2011} used a Bayesian learner, several other past works have worked in our specific domain of exploring how artificial neural networks acquire structure-sensitive patterns. One of the earliest works in this domain was \citeA{elman1991}, which showed that an RNN could learn agreement patterns in an artificial language, and these results have since been extended to real\todobf{I don't love the term ``real language".}\ language by \citeA{linzen2016}. \citeA{lewis2001} addressed the subject-auxiliary inversion question by seeing whether an \todotm{Is it "a RNN" or "an RNN"?} RNN language model could reliably determine whether questions formed via subject-auxiliary inversion in an artificial language were grammatical or not. \citeA{lewis2001} found that their networks could perform these tasks reliably, but these results have since been called into question: \citeA{kam2008} showed that the specific artificial grammar used by \citeA{lewis2001} could also be properly learned by a bigram model, so that their positive results may derive from the network having learned linear properties rather than hierarchical ones. On the other hand, \citeA{frank2007} point out that subject-auxiliary inversion is best thought of not as a task of modeling grammaticality (as \citeA{lewis2001} had done) but rather of transformation. Accordingly, \citeA{frank2007} used a type of network that they called a transformational network, based on the work of \citeA{botvinick2006} and similar to the currently popular sequence-to-sequence models, to see if RNNs could learn to transform an inputted declarative sentence into a question. The setup used by \citeA{frank2007} was promising, but their results were mixed and difficult to interpret. We therefore use the work of \citeA{frank2007} as a jumping-off point in the hope that, with the many advancements in sequence-to-sequence networks that have been made since their work, we might be able to attain clearer results given the greater power of modern architectures. Other novel contributions in this current work beyond \citeA{frank2007} include (i) the training of many different networks so that we can study the performance of architectures in general, not just for one random initialization and (ii) the introduction of new experiments to compare languages with different levels of hierarchical cues.



%Describe subject-auxiliary inversion, the poverty of the stimulus, neural networks and their ability to generalize?\todotl{Perhaps better to start from the poverty of the stimulus. Also, can the RNN pick up on indirect cues to hierarchy (motivating the agreement languages).}

your \textcolor{red}{unicorns} \textcolor{ForestGreen}{would} \textcolor{blue}{laugh} .

my \textcolor{red}{quail} with \textcolor{blue}{her} yak \textcolor{ForestGreen}{will} read .

his \textcolor{red}{newt} who \textcolor{blue}{can} giggle \textcolor{ForestGreen}{could} swim .


your \textcolor{red}{\underline{unicorns}} \textcolor{ForestGreen}{\textbf{would}} \textcolor{blue}{\textit{laugh}} .

my \textcolor{red}{\underline{quail}} with \textcolor{blue}{\textit{her}} yak \textcolor{ForestGreen}{\textbf{will}} read .

his \textcolor{red}{\underline{newt}} who \textcolor{blue}{\textit{can}} giggle \textcolor{ForestGreen}{\textbf{could}} swim .

your \(\underbracket[0.3pt][0pt]{\textrm{unicorns}}_{\substack{\textrm{subject}\\ \textrm{noun}}}\)
\(\underbracket[0.3pt][0pt]{\textrm{would}}_{\textrm{main aux.}}\) \(\underbracket[0.3pt][0pt]{\textrm{smile}}_{\textrm{4th word}}\) .

my \(\underbracket[0.3pt][0pt]{\textrm{raven}}_{\textrm{subj. noun}}\) with \(\underbracket[0.3pt][0pt]{\textrm{her}}_{\textrm{4th word}}\) quail \(\underbracket[0.3pt][0pt]{\textrm{will}}_{\textrm{main aux.}}\) read .

his \(\underbracket[0.3pt][0pt]{\textrm{newt}}_{\textrm{subj. noun}}\) who \(\underbracket[0.3pt][0pt]{\textrm{can}}_{\textrm{4th word}}\) giggle \(\underbracket[0.3pt][0pt]{\textrm{could}}_{\textrm{main aux.}}\) swim .







